Cosmology from large scale galaxy clustering and galaxy-galaxy lensing with Dark Energy Survey Science Verification data

We present cosmological constraints from the Dark Energy Survey (DES) using a combined analysis of angular clustering of red galaxies and their cross-correlation with weak gravitational lensing of background galaxies. We use a 139 square degree contiguous patch of DES data from the Science Verification (SV) period of observations. Using large scale measurements, we constrain the matter density of the Universe as Omega_m = 0.31 +/- 0.09 and the clustering amplitude of the matter power spectrum as sigma_8 = 0.74 +/- 0.13 after marginalizing over seven nuisance parameters and three additional cosmological parameters. This translates into S_8 = sigma_8(Omega_m/0.3)^{0.16} = 0.74 +/- 0.12 for our fiducial lens redshift bin at 0.35 <z< 0.5, while S_8 = 0.78 +/- 0.09 using two bins over the range 0.2 <z< 0.5. We study the robustness of the results under changes in the data vectors, modelling and systematics treatment, including photometric redshift and shear calibration uncertainties, and find consistency in the derived cosmological parameters. We show that our results are consistent with previous cosmological analyses from DES and other data sets and conclude with a joint analysis of DES angular clustering and galaxy-galaxy lensing with Planck CMB data, Baryon Accoustic Oscillations and Supernova type Ia measurements.

==> mn2e_eprint.bst.txt <==
% Arxiv-friendly MNRAS for use with mn2e
% Modified for hyperlinked arxiv eprints by Antony Lewis April 2006
% Also converts e.g. Astrophys. J. to ApJ, similarly for MNRAS.
% See http://cosmocoffee.info/viewtopic.php?t=304
%
% To use include the following in your .tex file
% \usepackage{hyperref}
% \bibliographystyle{mn2e_eprint}
% \providecommand{\eprint}[1]{\href{http://arxiv.org/abs/#1}{#1}}
% \providecommand{\adsurl}[1]{\href{#1}{ADS}}
% \providecommand{\ISBN}[1]{\href{http://cosmologist.info/ISBN/#1}{ISBN: #1}} 
% 
%%%%%  MN.BST  version 1.1b, 19/07/95
%%%%%  John Sleath and Tim Jenness, MRAO, Cambridge
%%
%%     Bibliography style file for MNRAS.
%%
%%     Gives correct style for all entries (as far as known!).  However,
%%     the sorting of two- and three- author papers, with the same first
%%     author does not (quite) conform to the correct style.
%%
%%     Use \cite to give (Smith \& Jones 1995) or \shortcite to give the year
%%     (in brackets) only.  This file should be used in conjunction with
%%     mn.sty (Blackwell Scientific).
%%
%%     Extensively modified from astron.bst and apalike.bst



ENTRY
  { address
    ISBN
    adsurl
    eprint
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
%    month              not used in apalike
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
    url
  }
  {}
  { label extra.label sort.label }
 
INTEGERS { output.state before.all mid.sentence after.sentence after.block }
 
FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}
 
STRINGS { s t }
 
FUNCTION {output.nonnull}
{'s :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
        { ". " *  write$
          newline$
%          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { ", " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}
 
FUNCTION {output.nonnull.nocomma}
{'s :=
  output.state mid.sentence =
    { write$ }
    { output.state after.block =
        { ". " *  write$
          newline$
%          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { ", " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output.nonnull.extra}
{ 's :=
  s "Astrophys. J." =
  {"ApJ" 's :=}
  {}  
  if$
  s "\apj" =
  {"ApJ" 's :=}
  {}  
  if$
  s "\apjl" =
  {"ApJ" 's :=}
  {}  
  if$
  s "Astrophys. J. Suppl." =
  {"ApJS" 's :=}
  {}  
  if$
  s "Mon. Not. Roy. Astron. Soc." =
  {"MNRAS" 's :=}
  {}  
  if$
  s "\mnras" =
  {"MNRAS" 's :=}
  {}  
  if$
  s "Astron. Astrophys." =
  {"A\&A" 's :=}
  {}  
  if$
  s "\aap" =
  {"A\&A" 's :=}
  {}  
  if$
  s "Astron. J." =
  {"AJ" 's :=}
  {}  
  if$    
  s "\aj" =
  {"AJ" 's :=}
  {}  
  if$    
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
        { ", " *  write$
          newline$
          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { ", " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}
 
FUNCTION {format.eprint}
{ eprint empty$
{ "" }
{ ", \eprint{" * eprint * "}" }    
if$
}


FUNCTION {format.adsurl}
{ adsurl empty$
    { "" }
    {  ", \adsurl{" * adsurl * "}" }
    if$
}
FUNCTION {format.ISBN}
{ ISBN empty$
{ "" }
{ ", \ISBN{" * ISBN * "}" }
if$
} 
 
FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}
 
FUNCTION {output.extra}
{ duplicate$ empty$
    'pop$
    'output.nonnull.extra
  if$
}
 
FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}
 
FUNCTION {output.check.nocomma}
{ 't :=
  duplicate$ empty$
   % { pop$ "empty " t * " in " * cite$ * warning$ }
     'pop$
    'output.nonnull.nocomma
  if$
}

FUNCTION {output.check.extra}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull.extra
  if$
}
 
FUNCTION {output.year.check}
{ year empty$
    { "empty year in " cite$ * warning$ }
    { write$
      " " year * extra.label * 
      mid.sentence 'output.state :=
    }
  if$
}
 
FUNCTION {output.year.misc.check}
{ year empty$
    { "empty year in " cite$ * warning$ }
    { write$
     output.state mid.sentence =
      { "," write$ } {} if$
      " " year * extra.label * 
      mid.sentence 'output.state :=
    }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem[" write$
  label write$
  "]{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}
 
FUNCTION {fin.entry}
{ write$
  newline$
}
 
FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}
 
FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}
 
FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}
 
FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}
 
FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}
 
FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}
 
FUNCTION {boldface}
{ duplicate$ empty$
    { pop$ "" }
    { "{ " swap$ * "}" * }
  if$
}
 
FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{ " swap$ * "}" * }
  if$
}
 
INTEGERS { nameptr namesleft numnames }
 
FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv }{ll}{ jj}{ f., }" format.name$ 't :=   % last name first
      nameptr #1 >
        { namesleft #1 >
            { " " * t * }
            { numnames #2 >
                { "  " * }
                'skip$
              if$
              t "others" =
                { " et~al.," * }
                { " " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}
 
FUNCTION {format.names.full}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv }{ll}{ jj}" format.name$ 't :=   % last name first
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              t "others" =
                { " et~al.," * }
                { " \& " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.ed.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv }{ll}{ jj}{ f., }" format.name$ 't :=
      nameptr #1 >
        { namesleft #1 >
            { " " * t * }
            { numnames #2 >
                { " " * }
                'skip$
              if$
              t "others" =
                 { " et~al." * }
                { " " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names }
  if$
}
 
FUNCTION {format.key}                   % this function is just for apalike
{ empty$
    { key field.or.null }
    { "" }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor format.names
      editor num.names$ #1 >
        { " eds," * }
        { " ed." * }
      if$
    }
  if$
}
 
FUNCTION {format.editors.extra}
{ editor empty$
    { "" }
    { editor format.ed.names
      editor num.names$ #1 >
        { " eds" * }
        { " ed." * }
      if$
    }
  if$
}
 
FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ }
  if$
}
 
FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
        { t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {   { t #1 #1 substring$ "-" = }
                { "-" *
                  t #2 global.max$ substring$ 't :=
                }
              while$
            }
          if$
        }
        { t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}
 
FUNCTION {first.page.number}
{ 't :=
  ""
    { t "" =
        { #0 }
        { t #1 #1 substring$ "-" = not }
      if$
    }
    { t #1 #1 substring$ *
      t #2 global.max$ substring$ 't :=
    }
  while$
}

FUNCTION {format.btitle}
{ title
}
 
FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #5 <
    { "~" }
    { " " }
  if$
  swap$ * *
}
 
FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}
 
FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "Vol." volume tie.or.space.connect
      series empty$
        'skip$
        { " of " * series * }
      if$
      "volume and number" number either.or.check
    }
  if$
}
 
FUNCTION {format.number.series}
{ volume empty$
    { number empty$
        { series field.or.null }
        { output.state mid.sentence =
            { "No." }
            { "No." }
          if$
          number tie.or.space.connect
          series empty$
            { "there's a number but no series in " cite$ * warning$ }
            { " in " * series * }
          if$
        }
      if$
    }
    { "" }
  if$
}
 
FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
        { edition "l" change.case$ " edn" * }
        { edition "t" change.case$ " edn" * }
      if$
    }
  if$
}
 
INTEGERS { multiresult }
 
FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}
 
FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
        { "pp" pages n.dashify tie.or.space.connect }
        { "p." pages tie.or.space.connect }
      if$
    }
  if$
}

FUNCTION {format.page}
{ pages empty$
    { "" }
    { "p.~" pages first.page.number * }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
        { "there's a number but no volume in " cite$ * warning$ }
        'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
        { pop$ format.pages }
        { ", " * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.vol.page}
{ volume field.or.null
  pages empty$
    'skip$
    { duplicate$ empty$
        { pop$ format.pages }
        { ", " * pages first.page.number * }
      if$
    }
  if$
}

FUNCTION {format.vol.num.page}
{ volume field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
        { "there's a number but no volume in " cite$ * warning$ }
        'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
        { pop$ format.pages }
        { ", " * pages first.page.number * }
      if$
    }
  if$
}
FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
        { "Chapt." }
        { type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
        'skip$
        { ", " * format.pages * }
      if$
    }
  if$
}
 
FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
        { "in " booktitle * }
        { "in " format.editors.extra * ", " * booktitle * }
      if$
    }
  if$
}
 
FUNCTION {format.in.ed.collect}
{ booktitle empty$
    { "" }
    { editor empty$
      { "in " }
      { "in " format.editors.extra * ", " * }
      if$
      series empty$
      { skip$ }
      { series * }
      if$
      volume empty$
      { number empty$
        { }
        { output.state mid.sentence =
            { "No." }
            { "No." }
          if$
          number tie.or.space.connect *
        }
        if$
      }
      {
	output.state mid.sentence =
        { ", " * }
	{ skip$ }
	if$
        "Vol." volume tie.or.space.connect *
      }
      if$
      output.state mid.sentence =
      { ", " * }
      { skip$ }
      if$
      booktitle *
    }
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.url}
{
  url empty$
    { skip$ }
    { "\verb+" url * "+" * output.nonnull }
  if$
}
 
FUNCTION {format.tr.number}
{
  type empty$
    { "Technical Report" }
    { type }
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ "in"                                                  % this is for apalike
  " \cite{" * crossref * "}" *
}
 
FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "Vol.\" volume tie.or.space.connect
      " of " *
    }
  if$
  "\cite{" * crossref * "}" *                           % this is for apalike
}
 
FUNCTION {format.incoll.inproc.crossref}
{ "in"                                                  % this is for apalike
  " \cite{" * crossref * "}" *
}
 
FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  crossref missing$
    { journal "journal" output.check.extra
      format.vol.page output.extra
    }
    { format.article.crossref output.nonnull
      format.page output
    }
  if$

  format.eprint "eprint" output.check.nocomma
  format.ISBN output
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  output.year.check                             % special for apalike
  format.btitle "title" output.check
  format.edition output
  new.block
  crossref missing$
    { format.bvolume output
      format.number.series output
      new.sentence
      publisher "publisher" output.check
      address output
    }
      {format.book.crossref output.nonnull}
  if$
  format.eprint "eprint" output.check.nocomma
  format.ISBN output
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {booklet}
{ output.bibitem
  format.authors output
  author format.key output                              % special for
  output.year.check                                     % apalike
  format.btitle "title" output.check
  howpublished output
  address output
  format.eprint "eprint" output.check.nocomma
  format.ISBN output
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  output.year.check                             % special for apalike
  format.btitle "title" output.check
  format.edition output
  new.block
  crossref missing$
    {
%      format.number.series output
      new.sentence
      publisher "publisher" output.check
      address output
      format.pages output
    }
    { format.chapter.pages "chapter and pages" output.check
      format.book.crossref output.nonnull
    }
  if$
  format.eprint "eprint" output.check.nocomma
  format.ISBN output
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  crossref missing$
    {
      format.in.ed.collect "booktitle" output.check
      format.edition output
      booktitle empty$ edition empty$ =
        { } { new.block } if$
      new.sentence
      publisher "publisher" output.check
      address output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  format.chapter.pages output
  format.eprint "eprint" output.check.nocomma
  format.ISBN output
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      " " *
      before.all 'output.state :=
%      new.block
      format.bvolume output
      format.number.series output
      format.title "title" output.check
      new.block
%      organization output
      publisher output
      address output
      format.pages output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.pages output
    }
  if$
  format.eprint "eprint" output.check.nocomma
  format.ISBN output
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {conference} { inproceedings }
 
FUNCTION {manual}
{ output.bibitem
  format.authors output
  author format.key output                              % special for
  output.year.check                                     % apalike
  format.btitle "title" output.check
  new.block
  organization address new.block.checkb
  organization output
  address output
  format.edition output
  format.eprint "eprint" output.check.nocomma
  format.ISBN output
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  "Master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.eprint "eprint" output.check.nocomma
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {misc}
{ output.bibitem
  format.authors output
  author format.key output                              % special for
  output.year.misc.check                                % apalike
  format.btitle output
  howpublished output
  format.eprint "eprint" output.check.nocomma
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.eprint "eprint" output.check.nocomma
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {proceedings}
{ output.bibitem
  format.editors output
  editor format.key output                              % special for
      mid.sentence 'output.state :=
  output.year.check                                     % apalike
  format.btitle "title" output.check
  " " *
  before.all 'output.state :=
%  new.block
  format.bvolume output
  format.number.series output
  new.block
%  organization output                           % a nonempty organization
  publisher output
  address output
  format.eprint "eprint" output.check.nocomma
  format.ISBN output
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  format.tr.number output.nonnull
  format.btitle "title" output.check
  format.url
  new.block
  institution "institution" output.check
  address output
  format.eprint "eprint" output.check.nocomma
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  format.btitle "title" output.check
  note "note" output.check
  format.eprint "eprint" output.check.nocomma
  format.adsurl "adsurl" output.check.nocomma
  fin.entry
}
 
FUNCTION {default.type} { misc }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr,"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sept."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

READ
 
FUNCTION {sortify}
{ purify$
  "l" change.case$
}
 
INTEGERS { len }
 
FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}
 
%                       There are three apalike cases: one person (Jones),
%                       two (Jones and de~Bruijn), and more (Jones et~al.).
%                       This function is much like format.crossref.editors.
%
FUNCTION {format.lab.names}
{ 's :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #2 >
    { pop$ " et~al." * }
    { #2 <
        'skip$
        { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { "  et~al." * }
            { " \& " * s #2 "{vv~}{ll}" format.name$ * }
          if$
        }
      if$
    }
  if$
}

% Format names in full
%
FUNCTION {format.lab.names.full}
{ 's :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #2 <
    'skip$
    { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
	'skip$
        { " \& " * s #2 "{vv~}{ll}" format.name$ * }
      if$
    }
  if$
}
 
FUNCTION {author.key.label}
{ author empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key                                    % apalike uses the whole key
      if$
    }
    { author format.lab.names }
  if$
}


FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key                                % apalike uses the whole key
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}
 
FUNCTION {author.editor.key.label.full}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.names.full }
      if$
    }
    { author format.names.full }
  if$
}
 
FUNCTION {editor.key.label}
{ editor empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key                    % apalike uses the whole key, no organization
      if$
    }
    { editor format.lab.names }
  if$
}
 
FUNCTION {calc.label}
{
  type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label.full
    { type$ "proceedings" =
        { editor format.names.full }
        { author format.names.full }
      if$
    }
  if$
  "\protect\citeauthoryear{" swap$ * "}{"                 % these three lines are
  *                                                     % for apalike, which
  type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
        'editor.key.label                       % apalike ignores organization
        'author.key.label                       % for labeling and sorting
      if$
    }
  if$
  * "}{" *
  year field.or.null purify$ #-1 #4 substring$          % uses all four digits
  *                       % the matching closing "}" comes in at the reverse.pass
  'label :=
}
 
FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
        { "   " * }
        'skip$
      if$                                               % apalike uses initials
      s nameptr "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}" format.name$ 't := % <= here
      "Mc" t #2 text.prefix$ = 
          { "mac" t #3 t text.length$ substring$ * 't := }
          'skip$
      if$
      nameptr numnames = t "others" = and
       { "et al." * }
        { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}
 
FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}
 
FUNCTION {author.sort}
{ author empty$
    { key empty$
        { "to sort, need author or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}
 
FUNCTION {author.editor.sort}
{ author empty$
    { editor empty$
        { key empty$
            { "to sort, need author, editor, or key in " cite$ * warning$
              ""
            }
            { key sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}
 
FUNCTION {editor.sort}
{ editor empty$
    { key empty$
        { "to sort, need editor or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { editor sort.format.names }
  if$
}
 
%                       apalike uses two sorting passes; the first one sets the
%                       labels so that the `a's, `b's, etc. can be computed;
%                       the second pass puts the references in "correct" order.
%                       The presort function is for the first pass. It computes
%                       label, sort.label, and title, and then concatenates.
FUNCTION {presort}
{ calc.label
  label sortify
  "    "
  *
  type$ "book" =
  type$ "inbook" =
  or
    'author.editor.sort
    { type$ "proceedings" =
        'editor.sort
        'author.sort
      if$
    }
  if$
  #1 entry.max$ substring$      % for
  'sort.label :=                % apalike
  sort.label                    % style
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}
 
ITERATE {presort}
 
SORT            % by label, sort.label, title---for final label calculation
 
STRINGS { last.label next.extra }       % apalike labels are only for the text;
 
INTEGERS { last.extra.num }             % there are none in the bibliography
 
FUNCTION {initialize.extra.label.stuff} % and hence there is no `longest.label'
{ #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}
 
FUNCTION {forward.pass}
{ last.label label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      label 'last.label :=
    }
  if$
}
 
FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  label extra.label * "}" * 'label :=
  extra.label 'next.extra :=
}
 
EXECUTE {initialize.extra.label.stuff}
 
ITERATE {forward.pass}
 
REVERSE {reverse.pass}
 
%                               Now that the label is right we sort for real,
%                               on sort.label then year then title.  This is
%                               for the second sorting pass.
FUNCTION {bib.sort.order}
{ sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}
 
ITERATE {bib.sort.order}
 
SORT            % by sort.label, year, title---giving final bibliography order
 
FUNCTION {begin.bib}
{
  preamble$ empty$                              % no \etalchar in apalike
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{}" write$ newline$           % no labels in apalike
}
 
EXECUTE {begin.bib}
 
EXECUTE {init.state.consts}
 
ITERATE {call.type$}
 
FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}
 
EXECUTE {end.bib}

